Fast and simple inner-loop algorithms of static / dynamic BLP estimations

This study investigates computationally efficient inner-loop algorithms for estimating static/dynamic BLP models. It provides the following ideas for reducing the number of inner-loop iterations: (1). Add a term relating to the outside option share in the BLP contraction mapping; (2). Analytically represent the mean product utilities as a function of value functions and solve for value functions (for dynamic BLP); (3). Combine an acceleration method of fixed-point iterations, especially the Anderson acceleration. They are independent and easy to implement. This study shows the good performance of these methods using numerical experiments.

==> figure/Large_hetero_CCP.csv <==
0.9999,0.0001
0,0.9998
0,0.0001


==> figure/Large_hetero_results.csv <==
0,-1,1,2,0,2000,2000,2000,2000,2000,2000,0.103,0,-3.8,0
0,-1,1,2,0,6,6,6,6,6,6,0.002,0,NaN,0
0,-1,1,2,0,41,41,41,41,41,41,0.004,100,-13.7,100
0,-1,1,2,0,119,119,119,119,119,119,0.007,100,-13.1,100
0,-1,1,2,0,2000,2000,2000,2000,2000,2000,0.111,0,-4.2,0
0,-1,1,2,0,17,17,17,17,17,17,0.004,100,-Inf,100
0,-1,1,2,0,98,98,98,98,98,98,0.008,100,-14.9,100
0,-1,1,2,0,35,35,35,35,35,35,0.002,100,-14.2,100
0,-1,1,2,0,2000,2000,2000,2000,2000,2000,0.146,0,-3.4,0
0,-1,1,2,0,25,25,25,25,25,25,0.006,0,NaN,0
0,-1,1,2,0,36,36,36,36,36,36,0.004,100,-14.9,100
0,-1,1,2,0,1013,1013,1013,1013,1013,1013,0.072,100,-13.1,100
0,-1,1,2,0,2000,2000,2000,2000,2000,2000,0.117,0,-4.9,0
0,-1,1,2,0,7,7,7,7,7,7,0.001,0,NaN,0
0,-1,1,2,0,36,36,36,36,36,36,0.003,100,-15.5,100
0,-1,1,2,0,58,58,58,58,58,58,0.003,100,-14,100
0,-1,1,2,0,2000,2000,2000,2000,2000,2000,0.064,0,-4.9,0
0,-1,1,2,0,17,17,17,17,17,17,0.001,100,-14.6,100
0,-1,1,2,0,17,17,17,17,17,17,0.001,100,-14.6,100
0,-1,1,2,0,52,52,52,52,52,52,0.002,100,-14,100
0,-1,1,2,0,2000,2000,2000,2000,2000,2000,0.064,0,-4.9,0
0,-1,1,2,0,7,7,7,7,7,7,0.001,0,NaN,0
0,-1,1,2,0,18,18,18,18,18,18,0.001,100,-16.9,100
0,-1,1,2,0,52,52,52,52,52,52,0.002,100,-14,100

